Benchmarking of Deep Learning models on 2D Laminar Flow behind Cylinder

The rapidly advancing field of Fluid Mechanics has recently employed Deep Learning to solve various problems within that field. In that same spirit we try to perform Direct Numerical Simulation(DNS) which is one of the tasks in Computational Fluid Dynamics, using three fundamental architectures in the field of Deep Learning that were each used to solve various high dimensional problems. We train these three models in an autoencoder manner, for this the dataset is treated like sequential frames given to the model as input. We observe that recently introduced architecture called Transformer significantly outperforms its counterparts on the selected dataset.Furthermore, we conclude that using Transformers for doing DNS in the field of CFD is an interesting research area worth exploring.

==> plotting_data/PSNR_training.csv <==
step,FlowTransformerValues,FlowConvValues,FlowAutoencoderValues
0,15.62484837,11.15772533,15.62421417
1,14.9139595,21.08369637,15.58909607
2,14.62603474,19.91637802,15.66991425
3,17.55817986,20.10856819,16.87912941
4,16.24609947,20.01350784,17.61201477
5,18.45732689,19.67458534,16.22105789
6,18.56088448,20.1528759,18.25670052
7,19.6778965,20.03175354,17.11911964
8,21.11016655,20.50649261,17.39565468
9,21.15359497,21.29541016,17.71134758
10,22.06307983,21.75649071,17.58917046
11,20.80562019,22.66758919,17.41098595
12,22.44643593,21.14816093,17.85694885
13,21.94023895,22.98698425,17.76403809
14,22.75968742,22.16586304,17.4749279
15,23.76429749,21.52144051,18.09483719
16,22.67106056,21.37683296,17.68050385
17,23.7669754,21.10847282,17.79626465
18,24.10150909,21.19898987,18.01081467
19,23.87432861,21.39198875,17.87554932
20,23.77587128,21.48193359,17.81719398
21,23.80360413,21.88944054,18.00445747
22,23.54536629,22.63391113,17.71169662
23,24.81104469,23.43205261,18.02675819
24,22.94722939,23.93830681,17.99641991
25,24.73734093,23.05509949,17.81704903
26,24.25391579,23.3664093,17.95423508
27,23.85004425,24.19618034,17.92681313
28,24.10769653,23.76535988,17.97805214
29,24.86010742,23.34614372,17.92986679
30,25.05932808,23.0859623,18.00069618
31,25.65615654,23.2033062,17.88889122
32,25.03086281,23.5717411,17.91986275
33,25.34425926,23.95271111,18.07497978
34,25.39819336,24.32891846,17.94781303
35,25.78887749,24.10861397,17.94788742
36,25.70399475,23.80171776,18.00749397
37,26.29231834,24.17043114,17.89356804
38,25.33747864,24.37479401,18.06485748
39,26.22473717,24.14211273,18.00321579
40,26.44367027,23.89315033,17.94629097
41,25.71787834,23.9194622,18.01814461
42,27.12097168,24.15786552,17.86706161
43,26.68123055,24.3533535,18.10111809
44,27.36086273,24.45737267,17.98947334
45,27.45792961,24.38705444,17.94294739
46,24.9753933,24.23447418,17.99208641
47,27.56264305,24.40255547,17.95649338
48,27.87718391,24.5268383,18.04008865
49,26.65239143,24.4006958,17.99722481
50,27.53940773,24.3305378,17.99865723
51,26.07595062,24.25938225,17.96341896
52,27.37975121,24.48317909,17.92651558
53,27.3946991,24.55701447,18.0975647
54,25.46374321,24.55283165,17.98391724
55,27.44729805,24.56884193,17.96712685
56,26.14730644,24.47834015,18.00722504
57,27.48032188,24.62536812,17.9382782
58,27.62107849,24.61079597,18.06837654
59,26.19497681,24.56111336,18.00696754
60,27.86523438,24.53128624,17.98081589
61,27.04583931,24.52268219,18.0030632
62,25.40591431,24.63624573,17.8970089
63,27.63732338,24.66432953,18.11047173
64,26.83017159,24.58751869,17.98952866
65,28.27654457,24.67322731,17.95809746
66,27.86515045,24.61962318,18.00930023
67,26.95368385,24.68518066,17.94092941
68,28.30006599,24.6598053,18.06436157
69,27.64378929,24.62521935,18.00046349
70,27.42740059,24.65330696,17.99035072
71,27.56806183,24.64900017,17.98925591
72,26.45545197,24.70130348,17.90848732
73,28.62916374,24.71832085,18.10439491
74,27.82798767,24.67682076,17.99175835
75,27.37600708,24.7198391,17.96056175
76,28.05644417,24.66341209,18.00596428
77,26.98348427,24.71107483,17.94710732
78,28.23826027,24.72458458,18.0593853
79,27.12875175,24.69501305,18.00790215
80,27.51484489,24.73784447,17.98592377
81,27.84365273,24.68398094,17.99275398
82,27.18713951,24.73495293,17.90821266
83,28.40876198,24.75457764,18.1047039
84,27.57921028,24.71453094,17.99110413
85,27.54686737,24.73283195,17.96144867
86,28.22694397,24.70095062,18.00636673
87,27.8492527,24.7521286,17.94424438
88,26.94829559,24.78144264,18.06333923
89,26.76078796,24.71918297,18.00373268
90,27.77827644,24.75511932,17.98774147
91,28.13963509,24.72359657,17.99446678
92,27.71808434,24.7600956,17.9027195
93,27.62162781,24.78006554,18.10902596
94,27.75647545,24.74837303,17.98874664
95,28.33190918,24.76866722,17.96148491
96,28.46729279,24.73795509,18.00617027
97,27.61689949,24.77757263,17.94431496
98,27.45886993,24.8013382,18.06203079
99,27.32673645,24.73387337,18.00469017
100,28.06331825,24.77126503,17.98678398
101,28.20654297,24.74876213,17.99273109
102,27.62524986,24.7835331,17.90580177
103,28.35199928,24.81671715,18.10507965
104,28.18367577,24.77854156,17.9907341
105,28.45181847,24.79112816,17.96058846
106,28.23875237,24.76002312,18.00526428
107,27.39395142,24.80216217,17.94537735
108,28.66447639,24.81858253,18.06074142
109,27.99473572,24.76125145,18.00527382
110,27.91664124,24.79354095,17.98604965
111,28.51040077,24.77951622,17.99366951
112,28.3062973,24.80704498,17.90361786
113,28.00583839,24.83829689,18.10670662
114,28.62437439,24.79645348,17.98940468
115,28.72731018,24.80280304,17.96097565
116,28.749506,24.7867794,18.0053196
117,28.05930519,24.82230377,17.94433022
118,28.64293098,24.84907532,18.06154633
119,28.96625519,24.78531837,18.00421715
120,28.39429283,24.8007946,17.98648834
121,29.20229149,24.79517174,17.99298668
122,28.58847237,24.82787514,17.90381813
123,28.94478607,24.84858704,18.10618401
124,29.07616615,24.80311584,17.98940659
125,28.21470451,24.81591988,17.96074677
126,28.94675636,24.81103516,18.00478935
127,29.02597618,24.8394146,17.9445858
128,29.2418499,24.86380577,18.06085396
129,29.38746643,24.80348015,18.00461006
130,28.62621498,24.81274414,17.98571587
131,29.88852692,24.8099308,17.99340248
132,29.05903625,24.84571838,17.90304184
133,28.54982948,24.86991119,18.10619164
134,30.28878021,24.804739,17.98926544
135,29.53340912,24.80251503,17.96053886
136,30.21349335,24.81542206,18.00461197
137,30.01571655,24.85569191,17.94441032
138,29.98551178,24.86966896,18.06079483
139,29.539114,24.79159546,18.00428009
140,30.56929207,24.80274391,17.98581696
141,32.04153061,24.82041359,17.99298286
142,30.39043999,24.85973167,17.90306854
143,30.31360435,24.87502861,18.10590553
144,31.50046349,24.80625916,17.98911285
145,31.54979897,24.80748749,17.96048927
146,29.24675179,24.8290081,18.00430298
147,32.68881989,24.86885262,17.9443512
148,31.40353584,24.88107109,18.06059456
149,31.68756676,24.79525185,18.00430679
150,32.25873947,24.79623985,17.98545265
151,31.6493969,24.82350159,17.9931736
152,32.77389145,24.8723774,17.90251923
153,31.7770443,24.88477325,18.10598183
154,31.86881256,24.79667664,17.98893929
155,32.47541428,24.78601074,17.96033669
156,32.23981857,24.8277359,18.00416756
157,29.24145508,24.88065338,17.94418526
158,32.48457718,24.88206673,18.06054878
159,29.28201485,24.77721214,18.00409698
160,32.48098755,24.77873039,17.98542976
161,32.12266541,24.82949066,17.9929657
162,32.00362015,24.88312721,17.90242195
163,33.70729065,24.88424492,18.10581017
164,30.84325981,24.79257011,17.98881531
165,31.28154564,24.7911396,17.96026611
166,31.24137115,24.84350586,18.00394821
167,31.19480324,24.89056396,17.9441433
168,32.41533279,24.88839531,18.06037521
169,32.08047104,24.79065895,18.00410652
170,31.63310051,24.79462624,17.98519707
171,32.1901741,24.84381104,17.99299049
172,31.20207977,24.89309883,17.90215111
173,31.96966553,24.89761353,18.10573769
174,31.63558769,24.80722237,17.98872185
175,31.18216896,24.79697418,17.96014595
176,33.35698318,24.84949684,18.00381279
177,30.43833923,24.90038109,17.94403076
178,33.3157196,24.89883614,18.06031227
179,32.66028976,24.79170418,18.00398445
180,32.30262756,24.78660774,17.98511696
181,33.94596863,24.84682274,17.99290276
182,31.23305511,24.90207481,17.90199089
183,32.23096085,24.90014076,18.1056633
184,33.72754288,24.80067444,17.98860359
185,32.92179871,24.79192352,17.96007538
186,32.00252151,24.8590641,18.00367165
187,32.21382523,24.90836143,17.94394875
188,34.3285675,24.89839363,18.06023026
189,33.18877029,24.79273224,18.00392723
190,32.61028671,24.79645729,17.98499298
191,33.11117554,24.86309052,17.99287224
192,31.70355034,24.90958977,17.90181351
193,33.41257095,24.9060688,18.10559082
194,33.82358932,24.81551933,17.98851776
195,32.54056549,24.80963135,17.95998955
196,32.47063446,24.87303925,18.00354958
197,31.4066906,24.91618919,17.94386482
198,33.86344147,24.91042137,18.06015778
199,30.86538696,24.80928802,18.00385857

==> plotting_data/SSIM_training.csv <==
step,FlowTransformerValues,FlowConvValues,FlowAutoencoderValues
0,0.9372816086,0.8716228008,0.9372756481
1,0.9249687195,0.9693131447,0.9351246357
2,0.9291650653,0.9687889218,0.9373986125
3,0.9488369823,0.9649911523,0.9440034032
4,0.9434841275,0.9660574794,0.9558067918
5,0.9560709596,0.9627767205,0.9431800246
6,0.9589176178,0.964040935,0.958607614
7,0.9662837386,0.9688064456,0.9539857507
8,0.9720577598,0.9671449065,0.9536566138
9,0.9748982787,0.9722826481,0.9565417767
10,0.9775764942,0.9724800587,0.9575991631
11,0.9753205776,0.9749084115,0.9519836903
12,0.980284512,0.9695799351,0.9602146745
13,0.978084147,0.9758064747,0.9558703303
14,0.983263433,0.9751294255,0.9561303258
15,0.9864084125,0.9718387127,0.9606278539
16,0.9820311069,0.970208168,0.9555184841
17,0.9870832562,0.9726971984,0.9600481391
18,0.988617003,0.9693665504,0.9583718777
19,0.9881535172,0.9724351764,0.959913075
20,0.9874358177,0.9714697003,0.9583857059
21,0.9871125221,0.9720997214,0.9587391019
22,0.9872341156,0.976976335,0.9594330192
23,0.9895626903,0.9769191742,0.9585964084
24,0.9869309068,0.9794089198,0.9608749747
25,0.9890750051,0.9758852124,0.9590325952
26,0.9863718152,0.9765813947,0.957764864
27,0.987729013,0.9800980091,0.9616658092
28,0.9870217443,0.9776298404,0.958203733
29,0.9903056622,0.9784417748,0.9604172111
30,0.9893677831,0.9768230915,0.960544765
31,0.9919631481,0.9765529037,0.9575420022
32,0.9893180728,0.978985846,0.9617537856
33,0.9893858433,0.9779878259,0.9590697289
34,0.9905048013,0.9802458882,0.9609479904
35,0.9906666279,0.9786928296,0.9604050517
36,0.992215693,0.9777508378,0.9587235451
37,0.9926712513,0.9800097346,0.9614062905
38,0.9911599159,0.9789158702,0.9595606923
39,0.9930998683,0.980027914,0.9610465169
40,0.9924969673,0.9786759019,0.9603528976
41,0.9910516739,0.9784345627,0.9589054585
42,0.9936711192,0.9801273942,0.9612461925
43,0.9930849075,0.9788928628,0.9595453739
44,0.9943981171,0.9805183411,0.9612004161
45,0.9940262437,0.9794613719,0.9605314732
46,0.9905071259,0.9789949059,0.9583722949
47,0.9947062135,0.9805090427,0.9621574879
48,0.9948921204,0.9792533517,0.9591456056
49,0.9925993085,0.9804766774,0.9611122608
50,0.9944884777,0.9794793725,0.9607718587
51,0.991877377,0.9792086482,0.9584308267
52,0.9948279858,0.9807146192,0.9618422985
53,0.9944774508,0.9793331027,0.9594660401
54,0.9921609759,0.9806932807,0.9613359571
55,0.9943504333,0.9798734784,0.9606162906
56,0.9924819469,0.9795782566,0.9587557912
57,0.9946802258,0.9809331298,0.9619035721
58,0.9946969151,0.9794463515,0.9594945908
59,0.9917602539,0.9807232022,0.9612335563
60,0.9947783351,0.9798120856,0.9606201649
61,0.9944601655,0.9797914028,0.9588263035
62,0.9914348125,0.9809546471,0.9615783095
63,0.994586885,0.9795029759,0.9596002698
64,0.9942367077,0.9807727337,0.9613239765
65,0.9954490066,0.980083704,0.960637629
66,0.9945871234,0.9798875451,0.9586281776
67,0.9936862588,0.9810752869,0.9620448947
68,0.9954536557,0.9795334339,0.9594134688
69,0.9954009652,0.9808312058,0.9611756206
70,0.9939697385,0.9800514579,0.9607585073
71,0.995077908,0.98004812,0.9586649537
72,0.9930841327,0.9810369611,0.9617185593
73,0.9954411983,0.9796126485,0.959561646
74,0.9950494766,0.9809556603,0.961366117
75,0.9940023422,0.9802155495,0.9606413245
76,0.9950799346,0.9800147414,0.9586930275
77,0.9939593673,0.9811390042,0.9620161653
78,0.9950680733,0.9796772003,0.9594324231
79,0.9950297475,0.9809615016,0.9612362981
80,0.9942829013,0.9801826477,0.9606937766
81,0.9952045083,0.9801241755,0.9587395191
82,0.9944693446,0.9811041951,0.9616753459
83,0.9952879548,0.979714632,0.9595705867
84,0.9944471717,0.9810544848,0.961353004
85,0.9944162369,0.9802573323,0.9606494904
86,0.9955179095,0.9801030755,0.9586517215
87,0.995441258,0.9812043309,0.9620379806
88,0.9933384061,0.9797751904,0.9594200253
89,0.9941957593,0.9810073972,0.9612122178
90,0.9947166443,0.9802126288,0.9607183933
91,0.9951024055,0.980217278,0.9587258697
92,0.9948804379,0.9811688066,0.9616646171
93,0.9944347739,0.9797834754,0.9595906138
94,0.9947162271,0.9811303616,0.9613466263
95,0.9954138398,0.9803208709,0.9606489539
96,0.995811522,0.9801790714,0.9586715102
97,0.9951760173,0.9812412262,0.9620202184
98,0.9941699505,0.9798212647,0.9594302177
99,0.9949868321,0.9810522199,0.9612161517
100,0.9949615598,0.9802663922,0.9607107043
101,0.9951859117,0.9802861214,0.9587244391
102,0.9944954515,0.9812185168,0.961671412
103,0.9953015447,0.9798542857,0.9595701694
104,0.9956173301,0.9811852574,0.9613532424
105,0.9953827262,0.9803604484,0.9606445432
106,0.9954929948,0.9802336693,0.9586549401
107,0.9946994185,0.981297195,0.9620321393
108,0.9955606461,0.97987324,0.9594142437
109,0.9956215024,0.9811108112,0.9612202644
110,0.9948623776,0.9803085327,0.960706234
111,0.9957475662,0.9803478122,0.9587259889
112,0.9956293106,0.9812564254,0.9616605639
113,0.9948931336,0.9798979163,0.9595784545
114,0.9961607456,0.9812263846,0.9613465667
115,0.9956367016,0.9803931117,0.9606456757
116,0.996213913,0.9802932739,0.9586589932
117,0.9954647422,0.9813371301,0.9620227814
118,0.9956277013,0.9799289107,0.9594197273
119,0.9962151647,0.9811599851,0.9612138271
120,0.9952505231,0.9803240895,0.9607073665
121,0.9963832498,0.980386436,0.9587228298
122,0.9958806038,0.9812992215,0.9616587162
123,0.9957799315,0.9799306989,0.9595745206
124,0.9967750907,0.9812471867,0.9613458514
125,0.9948771596,0.9804206491,0.9606437683
126,0.9958698153,0.980345726,0.9586527348
127,0.9961757064,0.9813684821,0.9620252252
128,0.9961127639,0.979963541,0.9594126344
129,0.9968392253,0.9811992049,0.9612161517
130,0.9955611825,0.9803536534,0.9607029557
131,0.9968644977,0.9804220796,0.9587237239
132,0.9963771701,0.9813311696,0.9616539478
133,0.9950487018,0.9799707532,0.9595744014
134,0.9971111417,0.9812584519,0.9613442421
135,0.996209681,0.9804081321,0.960642159
136,0.9969659448,0.980363071,0.9586520195
137,0.9967067242,0.9814009666,0.9620221257
138,0.9967026114,0.979981184,0.9594125152
139,0.9969351888,0.9811892509,0.9612138271
140,0.9970136285,0.9803439975,0.9607028365
141,0.9979037642,0.9804493785,0.9587212205
142,0.9973679185,0.9813596606,0.9616521001
143,0.9967337251,0.9799890518,0.9595722556
144,0.9973316789,0.9812688231,0.9613428116
145,0.9975650907,0.9804218411,0.9606413841
146,0.9959730506,0.9803954959,0.9586489201
147,0.9981999397,0.9814257026,0.9620218277
148,0.9972670674,0.980006516,0.9594097137
149,0.9980552197,0.9812026024,0.9612140059
150,0.9980276227,0.9803412557,0.9607003331
151,0.9976790547,0.9804628491,0.9587215781
152,0.9983220696,0.9813827872,0.9616481662
153,0.997754097,0.9800094962,0.9595721364
154,0.997784853,0.9812610745,0.9613413811
155,0.9980902076,0.9803955555,0.9606400132
156,0.9980547428,0.9804003835,0.958647728
157,0.9959759116,0.9814479351,0.96201998
158,0.9981305003,0.9800125957,0.9594085217
159,0.996016562,0.9811813235,0.961212635
160,0.9980333447,0.980319798,0.9606998563
161,0.9981639385,0.9804794788,0.9587199092
162,0.9978867173,0.9814035296,0.9616464972
163,0.9986407757,0.9800141454,0.9595708251
164,0.9974968433,0.9812610745,0.961340189
165,0.9972955585,0.9804071784,0.9606394172
166,0.9975191951,0.9804335237,0.9586456418
167,0.9970784783,0.9814667702,0.9620192647
168,0.9981848598,0.980027616,0.9594066143
169,0.9979255199,0.9812089801,0.9612125754
170,0.9976751208,0.9803469181,0.9606981874
171,0.997636795,0.980510056,0.9587197304
172,0.9974583983,0.9814209938,0.9616438746
173,0.9979815483,0.9800390601,0.9595699906
174,0.9981749654,0.981290102,0.9613391757
175,0.9972410202,0.9804189801,0.9606382847
176,0.9983009696,0.9804496169,0.9586443901
177,0.9967494607,0.9814837575,0.9620182514
178,0.9985197186,0.9800465107,0.9594053626
179,0.9984638095,0.9812161922,0.961211741
180,0.9979887009,0.9803387523,0.9606974125
181,0.9985801578,0.9805201888,0.9587187171
182,0.997661829,0.9814369082,0.9616422057
183,0.9977582097,0.9800456166,0.9595692158
184,0.9987974763,0.9812849164,0.9613381028
185,0.9982703328,0.9804156423,0.9606375098
186,0.9978246689,0.9804700017,0.9586431384
187,0.9978006482,0.981498301,0.9620171189
188,0.9987404346,0.980048418,0.9594041705
189,0.9982185364,0.981222868,0.9612113833
190,0.9981275201,0.9803571701,0.9606964588
191,0.9983124733,0.9805518985,0.9587181211
192,0.9977194667,0.9814503789,0.961640358
193,0.9985508323,0.9800575376,0.9595685005
194,0.9986394048,0.981313169,0.961337328
195,0.9979534149,0.9804446101,0.9606366158
196,0.9979178905,0.9804980755,0.9586419463
197,0.9971408248,0.9815118313,0.9620163441
198,0.9985391498,0.9800693393,0.9594029784
199,0.9974589348,0.9812538624,0.9612109065

==> plotting_data/Train_step_loss.csv <==
step,FlowTransformerValues,FlowConvValues,FlowAutoencoderValues
0,0.737955451,1.718954563,0.738022387
1,0.7971717119,0.2665392756,0.7421150208
2,0.8801275492,0.3099434376,0.7192254066
3,0.5295872688,0.3036306202,0.5208021998
4,0.587775588,0.3086080551,0.4332992435
5,0.3949157596,0.3232214451,0.5376806259
6,0.3650032282,0.3037763834,0.3601113558
7,0.3125407994,0.3077121973,0.4401502013
8,0.2186334282,0.2884042561,0.4146850109
9,0.2104342282,0.2632348239,0.3846230805
10,0.1758650541,0.2504619956,0.4021172225
11,0.2029014528,0.2380251884,0.4094973803
12,0.1570313722,0.3059357405,0.3850719333
13,0.1571123004,0.2245622724,0.3854624629
14,0.1285921186,0.2389539927,0.4092267156
15,0.1021647975,0.2559546828,0.3646553159
16,0.1284091324,0.2601759732,0.3927273154
17,0.1032361761,0.2680729628,0.3835396767
18,0.08240818232,0.2647252977,0.3671140671
19,0.0903853327,0.2589488924,0.3767589331
20,0.08825929463,0.2561407089,0.3790207505
21,0.09353465587,0.2442515492,0.367411077
22,0.09620915353,0.2254846394,0.3846010268
23,0.07512930036,0.2089552879,0.3618335426
24,0.1074540988,0.2031569183,0.3639075458
25,0.08092478663,0.2272506356,0.3763831854
26,0.09431402385,0.2177659273,0.3670721054
27,0.09872103482,0.1967386454,0.3688950539
28,0.09043927491,0.2018300444,0.3635929227
29,0.07491562515,0.2092978358,0.3676376343
30,0.07266239822,0.2146353275,0.3634285331
31,0.06113545969,0.2122931778,0.3700400293
32,0.07547085732,0.2050596476,0.3695336878
33,0.07356007397,0.1982746869,0.3564913869
34,0.06938873231,0.1933914721,0.3657930493
35,0.06299450994,0.1989942342,0.3670906723
36,0.06101887673,0.2055167258,0.3615225852
37,0.05210921541,0.1970434636,0.3702162206
38,0.06540171057,0.1920725107,0.3570329249
39,0.05308911949,0.1952149421,0.361436367
40,0.05112645403,0.1992970407,0.3661594689
41,0.06388004124,0.1989727914,0.361050874
42,0.04482507333,0.1949391216,0.371345222
43,0.04861464724,0.191827178,0.3542576432
44,0.0406829305,0.190909639,0.3619251847
45,0.0405315049,0.1928504556,0.3659798205
46,0.0730670616,0.1956502348,0.3624270856
47,0.03821705654,0.1921155006,0.3649196625
48,0.03485676274,0.1894658655,0.3580302894
49,0.05207075551,0.1911358684,0.3616787195
50,0.0390647538,0.1922789216,0.3619469404
51,0.05817976221,0.1934382617,0.3643672168
52,0.03875973076,0.1899782866,0.3673273325
53,0.03802968189,0.1888137609,0.3540922403
54,0.06468515098,0.1893387735,0.3624625504
55,0.03839815408,0.1895980686,0.3645500839
56,0.05370074883,0.1910762638,0.3612319231
57,0.04007607326,0.1883639842,0.3664533794
58,0.03744246811,0.1880097687,0.3561273813
59,0.05790997669,0.1887771338,0.3609347641
60,0.03605926037,0.1893000156,0.363188535
61,0.04192363843,0.1896244437,0.3615860343
62,0.06461167336,0.1878993213,0.3692647815
63,0.03608058766,0.1874357462,0.3531808555
64,0.04524825141,0.1887779236,0.3618399203
65,0.03144438192,0.1877975464,0.3649455607
66,0.03729010001,0.1885750294,0.3609143496
67,0.04614338651,0.187153697,0.3659612834
68,0.03144939989,0.1871292889,0.3562566936
69,0.03619394451,0.1877780706,0.3611516654
70,0.04059785604,0.1875555515,0.3624381125
71,0.03715601191,0.1879114807,0.3624042869
72,0.05160490796,0.1870338917,0.3683607578
73,0.02962548845,0.1865803599,0.3535301983
74,0.03732360899,0.1872122437,0.3616587818
75,0.04168089107,0.1867370754,0.3647890389
76,0.03486057743,0.1875815392,0.3611451983
77,0.04399260134,0.1865877807,0.3656034172
78,0.03243046626,0.186147809,0.3566170335
79,0.04113731906,0.1867795289,0.3607127964
80,0.03865515441,0.1864037067,0.3627227247
81,0.03541096672,0.1873825938,0.3622400761
82,0.04176816344,0.1864363998,0.3683789968
83,0.03180646524,0.1858273596,0.3535373211
84,0.04020653293,0.1864230186,0.3617220819
85,0.0396220535,0.1863743216,0.364695996
86,0.03235233575,0.1869461983,0.3611325026
87,0.03456910327,0.1859986037,0.3657879829
88,0.04558156058,0.1853851378,0.3563289642
89,0.04700832814,0.1864385754,0.3609851301
90,0.03556191921,0.1861016303,0.362596482
91,0.03372448683,0.1866757572,0.3620833457
92,0.03870668635,0.1859005243,0.3687854111
93,0.03851566836,0.1853095293,0.353212148
94,0.03798356652,0.1858545244,0.3618741333
95,0.03187955171,0.1858365387,0.3647184968
96,0.03066850454,0.1864131242,0.3611087203
97,0.03651487082,0.1856371164,0.3657963276
98,0.03903937712,0.1850391924,0.3564125896
99,0.04019998387,0.1860774308,0.3609057665
100,0.03403877467,0.1857235581,0.362652868
101,0.03352900967,0.1861678064,0.3622109294
102,0.03978371993,0.1854875237,0.3685465157
103,0.03143649176,0.1847669631,0.3534971774
104,0.03271946684,0.1854200363,0.3617283106
105,0.03132697195,0.1854988933,0.3647603691
106,0.03235199675,0.1860239059,0.3611916006
107,0.03993434832,0.1851918399,0.36570701
108,0.02884824388,0.1846777797,0.3565116227
109,0.03400954977,0.1856068224,0.3608677983
110,0.03597049788,0.1853665262,0.3627039194
111,0.03094311617,0.1857193112,0.3621511161
112,0.03191085905,0.1851573586,0.3687102199
113,0.03439964354,0.1844385415,0.3533805311
114,0.02947615646,0.1850981712,0.3618271649
115,0.02939332649,0.1852491647,0.3647445142
116,0.0280062072,0.1855664849,0.3611763716
117,0.03408864886,0.1848590076,0.3657962382
118,0.02942421474,0.1842398047,0.3564531207
119,0.02814107202,0.1852567941,0.3609420657
120,0.03303407133,0.1852238625,0.3626729846
121,0.0261355117,0.1854359508,0.3621997833
122,0.03002607636,0.1848042458,0.3686983883
123,0.0274246186,0.1842146516,0.3534182906
124,0.02581696212,0.1849293858,0.3618258536
125,0.03481729329,0.1850229204,0.3647559881
126,0.02854574658,0.1851997674,0.3612170517
127,0.02838049084,0.1845901459,0.365775913
128,0.02625640668,0.1839872003,0.3565034568
129,0.02512735315,0.1849445105,0.3609139621
130,0.03116497211,0.1849998832,0.3627238572
131,0.02248309925,0.1851741821,0.362172395
132,0.02660303004,0.1845312417,0.3687539697
133,0.03302502632,0.1839028895,0.3534174562
134,0.02103469893,0.1848551035,0.3618358672
135,0.02526804432,0.1851318479,0.3647730052
136,0.02105387487,0.1850641072,0.3612274528
137,0.02409035154,0.1843205094,0.3657910228
138,0.0226022657,0.1838584244,0.356511116
139,0.02439535782,0.1850390285,0.360935539
140,0.01959521137,0.1850747466,0.3627174199
141,0.01439714245,0.1849776208,0.3622042239
142,0.01912854984,0.1842949539,0.3687538207
143,0.02133907937,0.1837759763,0.3534384966
144,0.01782086864,0.1847741306,0.3618466258
145,0.01679413579,0.1850170344,0.3647757769
146,0.02933424711,0.1848369688,0.3612495065
147,0.0123865772,0.1841095686,0.3657974005
148,0.01804506779,0.1836656779,0.3565259874
149,0.01464692131,0.184935227,0.3609346747
150,0.01286903955,0.1851040572,0.362741679
151,0.0159687195,0.1848804057,0.3621928096
152,0.01141453255,0.1840952486,0.3687953651
153,0.01535437256,0.1836139113,0.3534327745
154,0.01653092727,0.1848462373,0.3618599176
155,0.01367825922,0.185238868,0.3647871912
156,0.01361198165,0.1847942322,0.3612585068
157,0.03010642715,0.1839183718,0.3658107519
158,0.01245326176,0.1836135685,0.3565316796
159,0.02811941132,0.1851175427,0.3609486818
160,0.01344442461,0.185280934,0.3627430201
161,0.01314533595,0.1847528368,0.3622086644
162,0.01544540562,0.1839171052,0.3688040376
163,0.009055978619,0.1835783869,0.3534450829
164,0.01924072765,0.1848554164,0.3618690372
165,0.01853915118,0.1851355135,0.3647919297
166,0.01734240353,0.1845526546,0.3612741828
167,0.01992536709,0.1837573498,0.3658150733
168,0.01191160642,0.1834966391,0.3565458655
169,0.01577435434,0.1849088371,0.360948056
170,0.01560135931,0.1850464493,0.3627586067
171,0.01650101878,0.1845352799,0.3622084558
172,0.01902864501,0.1837628633,0.3688250184
173,0.01352462918,0.1833801419,0.3534501791
174,0.01463921834,0.1846360862,0.3618758023
175,0.01917485334,0.1850293577,0.364800632
176,0.01150702219,0.1844403297,0.3612835109
177,0.02251753956,0.1836086065,0.3658243418
178,0.009774403647,0.1833390445,0.3565521538
179,0.0122891292,0.1848611385,0.3609561622
180,0.01330838725,0.1851143092,0.3627639413
181,0.009631682187,0.1844596714,0.3622157276
182,0.01802798174,0.1836235076,0.3688386083
183,0.0151900379,0.183321014,0.3534554839
184,0.009167988785,0.1846845448,0.361884892
185,0.01152771246,0.1850607693,0.3648056686
186,0.01509871054,0.184285,0.3612938225
187,0.0145595558,0.1834817678,0.3658314645
188,0.008396445774,0.1833172143,0.3565599322
189,0.0121653378,0.1848167181,0.3609602451
190,0.01279567275,0.1849616021,0.3627723753
191,0.01211508736,0.1842254996,0.3622191548
192,0.01709690131,0.1835049093,0.3688528836
193,0.009542645887,0.1832223535,0.3534605503
194,0.00970054511,0.1844711155,0.3618913889
195,0.01385371294,0.1848129332,0.3648118675
196,0.0143605452,0.184083119,0.3613022864
197,0.01974319108,0.183363229,0.3658381701
198,0.009682639502,0.1831458062,0.356566906
199,0.01951589808,0.1845831275,0.3609648347
